HEFT: Heavy-Payload Full-size Humanoid Teleoperation with Privileged Motion Guidance and Windowed Payload Curriculum

General motion tracking and teleoperation offer a promising path to scalable humanoid skill acquisition, yet most existing frameworks are validated on compact platforms or without real payload interaction, leaving full-size humanoids with real payloads largely unexplored. Scaling to full-size humanoids introduces two compounding challenges: their larger inertia and tighter balance margins make tracking highly sensitive to noise, drift, and retargeting errors from commodity VR trackers, while their payload potential remains largely underutilized. We present HEFT, a heavy-payload full-size humanoid teleoperation framework that addresses both challenges. HEFT learns from deployable noisy VR references with physically plausible reconstructed references through Privileged Motion Guidance (PMG), and uses a Windowed Payload Curriculum (WPC) with expert-guided payload caps to acquire robust heavy-payload tracking. We deploy HEFT on L7, a 175cm, 65kg humanoid. The robot tracks motions including turns, forward/backward locomotion, and squats under payloads up to 24kg.

==> figures/metric/load_random_seed_plot_data.csv <==
metric,policy,display_policy,load_kg,value
success_rate,e22,Ours,0,0.97
success_rate,e22,Ours,5,0.96
success_rate,e22,Ours,10,0.97
success_rate,e22,Ours,15,0.97
success_rate,e22,Ours,20,0.97
success_rate,e22,Ours,25,0.9
success_rate,e22,Ours,30,0.75
success_rate,wo_expert,w/o expert,0,0.99
success_rate,wo_expert,w/o expert,5,0.99
success_rate,wo_expert,w/o expert,10,0.98
success_rate,wo_expert,w/o expert,15,0.96
success_rate,wo_expert,w/o expert,20,0.92
success_rate,wo_expert,w/o expert,25,0.8
success_rate,wo_expert,w/o expert,30,0.62
success_rate,TWIST2,TWIST2+FC,0,0.66
success_rate,TWIST2,TWIST2+FC,5,0.64
success_rate,TWIST2,TWIST2+FC,10,0.58
success_rate,TWIST2,TWIST2+FC,15,0.48
success_rate,TWIST2,TWIST2+FC,20,0.41
success_rate,TWIST2,TWIST2+FC,25,0.35
success_rate,TWIST2,TWIST2+FC,30,0.29
mpjpe_root_m,e22,Ours,0,0.033455977332778275
mpjpe_root_m,e22,Ours,5,0.03252624560613185
mpjpe_root_m,e22,Ours,10,0.035222272733226416
mpjpe_root_m,e22,Ours,15,0.03999679245054722
mpjpe_root_m,e22,Ours,20,0.045930985249578955
mpjpe_root_m,e22,Ours,25,0.05390721770003438
mpjpe_root_m,e22,Ours,30,0.06337079115211963
mpjpe_root_m,wo_expert,w/o expert,0,0.03554794224910438
mpjpe_root_m,wo_expert,w/o expert,5,0.03421021042391658
mpjpe_root_m,wo_expert,w/o expert,10,0.036514047086238864
mpjpe_root_m,wo_expert,w/o expert,15,0.03945260382257402
mpjpe_root_m,wo_expert,w/o expert,20,0.04512102228589356
mpjpe_root_m,wo_expert,w/o expert,25,0.050852951668202875
mpjpe_root_m,wo_expert,w/o expert,30,0.06061309464275837
mpjpe_root_m,TWIST2,TWIST2+FC,0,0.09948138535022735
mpjpe_root_m,TWIST2,TWIST2+FC,5,0.09599752396345139
mpjpe_root_m,TWIST2,TWIST2+FC,10,0.10004269123077393
mpjpe_root_m,TWIST2,TWIST2+FC,15,0.10169951213523745
mpjpe_root_m,TWIST2,TWIST2+FC,20,0.10155917277559638
mpjpe_root_m,TWIST2,TWIST2+FC,25,0.0974230719730258
mpjpe_root_m,TWIST2,TWIST2+FC,30,0.10272711919620633
root_vel_error,e22,Ours,0,0.11362756853923202
root_vel_error,e22,Ours,5,0.1124072777107358
root_vel_error,e22,Ours,10,0.11814859047532082
root_vel_error,e22,Ours,15,0.1331333491951227
root_vel_error,e22,Ours,20,0.15524455985054375
root_vel_error,e22,Ours,25,0.1820420301053673
root_vel_error,e22,Ours,30,0.21705866366624832
root_vel_error,wo_expert,w/o expert,0,0.1207374107837677
root_vel_error,wo_expert,w/o expert,5,0.12005318539217115
root_vel_error,wo_expert,w/o expert,10,0.12382463624700904
root_vel_error,wo_expert,w/o expert,15,0.13059201260097325
root_vel_error,wo_expert,w/o expert,20,0.14758741239085793
root_vel_error,wo_expert,w/o expert,25,0.1713087540771812
root_vel_error,wo_expert,w/o expert,30,0.2030082480609417
root_vel_error,TWIST2,TWIST2+FC,0,0.1844395769946277
root_vel_error,TWIST2,TWIST2+FC,5,0.18006391600705685
root_vel_error,TWIST2,TWIST2+FC,10,0.2100029680971056
root_vel_error,TWIST2,TWIST2+FC,15,0.2051075770985335
root_vel_error,TWIST2,TWIST2+FC,20,0.19878921789117157
root_vel_error,TWIST2,TWIST2+FC,25,0.1851158065441996
root_vel_error,TWIST2,TWIST2+FC,30,0.2046560185495764
root_angvel_error,e22,Ours,0,0.20668919009156525
root_angvel_error,e22,Ours,5,0.20477019938640295
root_angvel_error,e22,Ours,10,0.2146058969479054
root_angvel_error,e22,Ours,15,0.25155039644800126
root_angvel_error,e22,Ours,20,0.31515413282439114
root_angvel_error,e22,Ours,25,0.37656113371253014
root_angvel_error,e22,Ours,30,0.45358548149466515
root_angvel_error,wo_expert,w/o expert,0,0.21419362964108588
root_angvel_error,wo_expert,w/o expert,5,0.2112925206311047
root_angvel_error,wo_expert,w/o expert,10,0.2184402005840093
root_angvel_error,wo_expert,w/o expert,15,0.23138048785738646
root_angvel_error,wo_expert,w/o expert,20,0.26834736533463
root_angvel_error,wo_expert,w/o expert,25,0.3113600337319076
root_angvel_error,wo_expert,w/o expert,30,0.3856843920331448
root_angvel_error,TWIST2,TWIST2+FC,0,0.3188746477663517
root_angvel_error,TWIST2,TWIST2+FC,5,0.3339905734732747
root_angvel_error,TWIST2,TWIST2+FC,10,0.3447414297051728
root_angvel_error,TWIST2,TWIST2+FC,15,0.33704798826947807
root_angvel_error,TWIST2,TWIST2+FC,20,0.3530614347197115
root_angvel_error,TWIST2,TWIST2+FC,25,0.32793668096885087
root_angvel_error,TWIST2,TWIST2+FC,30,0.3588254251144826

